Taurus: Lightweight Parallel Logging for In-Memory Database Management Systems (Extended Version)

Existing single-stream logging schemes are unsuitable for in-memory database management systems (DBMSs) as the single log is often a performance bottleneck. To overcome this problem, we present Taurus, an efficient parallel logging scheme that uses multiple log streams, and is compatible with both data and command logging. Taurus tracks and encodes transaction dependencies using a vector of log sequence numbers (LSNs). These vectors ensure that the dependencies are fully captured in logging and correctly enforced in recovery. Our experimental evaluation with an in-memory DBMS shows that Taurus's parallel logging achieves up to 9.9x and 2.9x speedups over single-streamed data logging and command logging, respectively. It also enables the DBMS to recover up to 22.9x and 75.6x faster than these baselines for data and command logging, respectively. We also compare Taurus with two state-of-the-art parallel logging schemes and show that the DBMS achieves up to 2.8x better performance on NVMe drives and 9.2x on HDDs.

==> revision/figs/Command-Tm0-TPCC-Lr0-Number-of-Worker-Threads-vs-Throughput.json <==
{"Taurus Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.10088587890264411, 0.6345818203538054, 1.1265494022867877, 1.5636767804117384, 1.9910644485760232, 2.283409225582184, 2.5366426530912607, 2.818528027034564], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.1109856972731924, 0.46304114197602964, 0.4651908244014825, 0.46481781452285353, 0.4597162173925659, 0.4602882079776533, 0.45807967642386793, 0.4526914917764477], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.11204063340304751, 0.6477023361269688, 1.1480004684114995, 1.7286408205587132, 2.222515028270424, 2.512585356820444, 2.728617554069556, 2.971388284885231], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Command-Tm0-TPCC-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.214233, 1.01628, 1.71271, 1.98931, 1.90579, 2.03417, 2.10805, 2.23202], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.127164, 0.127287, 0.127141, 0.127285, 0.126827, 0.127605, 0.126931, 0.127289], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.126508, 0.126525, 0.126686, 0.1262, 0.126481, 0.126765, 0.126452, 0.126477], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Command-Tm1-TPCC-Lr0-Number-of-Worker-Threads-vs-Throughput.json <==
{"Taurus Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.5728984652050118, 4.026587130346491, 6.606399377189568, 6.740148262360847, 6.972825729047554, 6.942395708379882, 6.883709208934115, 6.848606868462465], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.6194942448984649, 1.0244972200363782, 1.0277793366631123, 1.0253780794100358, 1.0249331066985004, 1.0171812523187271, 1.0056151190674476, 1.0098749316513798], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.6155942331132243, 3.6489499254045374, 6.086812239736454, 4.786408476434051, 4.565282569898869, 5.346889764434817, 6.107227727422158, 5.828084389672007], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Command-Tm1-TPCC-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.630823, 3.09177, 3.942, 4.68818, 5.28099, 4.96205, 4.75531, 4.69295], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.656798, 0.659087, 0.65389, 0.659655, 0.654618, 0.654453, 0.657009, 0.660651], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.648861, 0.65238, 0.645594, 0.649639, 0.644943, 0.64813, 0.649522, 0.646001], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Command-YCSB-Lr0-Number-of-Worker-Threads-vs-Throughput.json <==
{"Taurus Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.31640340731313743, 2.3967699733607373, 4.63369783192705, 6.704123878324533, 8.436225514779414, 9.70091805570467, 10.854963779300503, 12.01820359281437], [0.0013405307823368426, 0.0021891343747021496, 0.007811629731733823, 0.004516052663856757, 0.011621951439331913, 0.01294258338517435, 0.022837949607643942, 0.06945695829126465]], "Serial Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.2722777668866671, 2.6050207693696947, 3.733443761145911, 3.895923819296399, 3.8780607573866, 3.918851277725052, 4.001384147476879, 3.129644561939159], [0.0014098773661571917, 0.010451736338309647, 0.1626852246290722, 0.14938943567797858, 0.14926920565842416, 0.08000976748198152, 0.19733514357382376, 0.0037730378477791593]], "Serial RAID-0 Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.350890325719793, 2.7303474828208, 5.080086466393261, 6.933845161184935, 7.264976330334348, 7.619464883410547, 7.416527312922228, 7.4065269431823735], [0.0014889580740133912, 0.003682321184039994, 0.009311098521580963, 0.0939337299560381, 0.09346726595416399, 0.20499519077982642, 0.04022361311215983, 0.026755101766898104]]}

==> revision/figs/Command-YCSB-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.342986, 2.69659, 4.15959, 4.90496, 4.86903, 5.32484, 5.29821, 5.3114], [0.012682884670119644, 0.032220143113000345, 0.03608763038309203, 0.029180507573073878, 0.032823571814576936, 0.28082801929690376, 0.4714062483204436, 0.6176233655446227]], "Serial Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.471845, 0.466801, 0.463983, 0.467865, 0.472054, 0.466155, 0.464543, 0.471915], [0.0020555000000000156, 0.0012725000000000097, 0.0026594999999999813, 0.0025894999999999946, 0.0028559999999999974, 0.004551499999999986, 0.0022574999999999956, 0.004042499999999977]], "Serial RAID-0 Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.489532, 0.483931, 0.480049, 0.485728, 0.485035, 0.484943, 0.486037, 0.484372], [0.0021710000000000063, 0.000837499999999991, 0.00148100000000001, 0.0014939999999999953, 0.002071500000000004, 0.0004804999999999948, 0.0011430000000000051, 0.0011645000000000127]]}

==> revision/figs/Data-Tm0-TPCC-Lr0-Number-of-Worker-Threads-vs-Throughput.json <==
{"Serial RAID-0 Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.08713635096198531, 0.26972371580264454, 0.2750274727674555, 0.2804530196687658, 0.2734738025716825, 0.281163898939059, 0.2628697944491641, 0.27310887104887227], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.0451828323310275, 0.37242444097640004, 0.37316521670140274, 0.3723117805924236, 0.3706327227367901, 0.36835725512099443, 0.36654057303291204, 0.36556943437439776], [0.0011436949858890863, 0.0007903234061483189, 0.0006450614087621653, 0.00036712643220485064, 0.0007870382550728416, 0.0002788720592747096, 5.309468973579978e-05, 0.0007160787646036115]], "SiloR Data Silo": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.04442805542844196, 0.37819035798593365, 0.37871445795541986, 0.37747866960001947, 0.3762048644059332, 0.3760467676624966, 0.3695998350357332, 0.365612466889866], [0.002219466234943339, 0.002284684297444467, 0.0018759766770287956, 0.0011223388417815616, 0.001725417376980981, 0.0018267338782303189, 0.0, 0.0]], "Serial Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.049806997883202586, 0.04933157085101613, 0.04887632650308004, 0.04815898262455942, 0.04785966492185888, 0.04705704323482494, 0.04542882933909165, 0.04381080089437753], [0.0013131407927838776, 0.0019150808392923331, 0.0021406678220342347, 0.0018689963760501853, 0.0019662155766063186, 0.0017447740185999663, 0.00180959770106175, 0.0012965696970152693]], "Plover Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.045528011108834705, 0.23759845263428578, 0.26777911610359706, 0.28148782027515856, 0.2664614812098791, 0.2601534932284641, 0.2555527949596945, 0.25256236415315164], [0.0011954542277357594, 0.00044855354185686924, 0.0007754391530228888, 0.0011575936686849808, 0.0001316661758908877, 0.00044498783792126795, 0.0007468201301532584, 0.0014345153426621599]]}

==> revision/figs/Data-Tm0-TPCC-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Serial RAID-0 Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.155941, 0.154036, 0.155831, 0.154748, 0.157851, 0.156996, 0.155678, 0.154682], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "SiloR Data Silo": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.040974300000000005, 0.307011, 0.29149, 0.329681, 0.331797, 0.332068, 0.332627, 0.332237], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.045050099999999996, 0.044557, 0.04441, 0.046387, 0.049120300000000006, 0.0491212, 0.0489507, 0.0490895], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Plover Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.046863199999999994, 0.314069, 0.312678, 0.31332, 0.315227, 0.31453, 0.315683, 0.315739], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.0470084, 0.328677, 0.330082, 0.330813, 0.331018, 0.330223, 0.328665, 0.330595], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Data-Tm1-TPCC-Lr0-Number-of-Worker-Threads-vs-Throughput.json <==
{"Serial RAID-0 Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.467722472193899, 0.988478746275099, 0.9992192643359948, 0.9792374745480947, 0.980413341085681, 0.8908014847686787, 0.9676839508026005, 0.9712737944236682], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "SiloR Data Silo": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.13191585351535962, 1.3209881909729768, 1.3319113067554664, 1.34209771301964, 1.3422901541795342, 1.3465689515490704, 1.33724159631212, 1.3443003462062788], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.14676012351331996, 0.14615197984042172, 0.1454676430720966, 0.14465888045268474, 0.14198667950787427, 0.1398534804084972, 0.13798310371310793, 0.1337318683159454], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Plover Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.1304394897728918, 0.4245665812003523, 0.4310681835154714, 0.4448013567238456, 0.4456117567637742, 0.4503292929975559, 0.45546913261781957, 0.49510696388456876], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.12533872791218267, 1.231734198513843, 1.27007523027856, 1.260747352860043, 1.2782000429422202, 1.2755330643999423, 1.2773292019806193, 1.2740483442092485], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Data-Tm1-TPCC-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Serial RAID-0 Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.496175, 0.530992, 0.527191, 0.504088, 0.529291, 0.503734, 0.50155, 0.525155], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "SiloR Data Silo": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.132059, 1.12771, 1.01945, 1.15359, 1.19173, 1.19271, 1.19597, 1.18916], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.142099, 0.143769, 0.142208, 0.143057, 0.14298, 0.142977, 0.143792, 0.142419], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Plover Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.138959, 0.599682, 0.607581, 0.607637, 0.605688, 0.606818, 0.606369, 0.607083], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.132363, 1.16392, 1.1265, 1.154, 1.16176, 1.1398, 1.16218, 1.1633], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Data-YCSB-Lr0-Number-of-Worker-Threads-vs-Throughput.json <==
{"Serial RAID-0 Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.2941078434640414, 0.9883159745256733, 0.9956380311339349, 1.014667400694711, 1.0089661838557527, 1.0020848317462143, 1.0022931458829403, 1.0027508928528854], [0.0017447910874875128, 0.004404680618310175, 0.07191269746929613, 0.004454022290744208, 0.003750139480718895, 0.06247415952880059, 0.0029053868991631426, 0.04591688152164153]], "Taurus Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.16785752253487238, 1.2050924715827591, 1.2349831177358768, 1.2576748952835866, 1.2738659496762659, 1.289635038501961, 1.2834708800314287, 1.276163084906783], [0.009709698968540433, 0.005875090903004778, 0.011786063046348771, 0.09445239702420438, 0.0038048822802499165, 0.005022906933230776, 0.0032898371903717937, 0.006358906212620318]], "SiloR Data Silo": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.17072032596200903, 1.2395751170005784, 1.2652195359293996, 1.281966302324033, 1.2950755194245025, 1.299622888611295, 1.2948928189165039, 1.3000114002632424], [0.011476536865828975, 0.02082898390126803, 0.018875775254712394, 0.02394058655742808, 0.011286396495284685, 0.01160949047179564, 0.015902512858944135, 0.014096449062284789]], "Serial Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.17172315022684628, 0.18253229942531196, 0.1812897141355267, 0.1813716535433071, 0.18083605583605583, 0.18027182120205376, 0.18074002936920064, 0.18100845625932857], [0.008578159310098102, 0.007755864004790322, 0.00901934309248964, 0.010960284701054854, 0.007897756027383712, 0.007658749554481259, 0.008711194907196115, 0.01092103671876879]], "Plover Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.17100350557186422, 1.2233744769600061, 1.232161701927566, 1.254420682894147, 1.251550512005467, 1.2626077233337327, 1.2674105115753498, 1.276145279860252], [0.011549399261955327, 0.49692434994902723, 0.00961699794296909, 0.01357981368069518, 0.011227610691913534, 0.016756634330835206, 0.013459204171099215, 0.0018860875994831346]]}

==> revision/figs/Data-YCSB-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Serial RAID-0 Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.476662, 0.476273, 0.475669, 0.468593, 0.474604, 0.475501, 0.443951, 0.47211], [0.0005949999999999844, 0.0004659999999999942, 0.010091500000000003, 0.011962499999999987, 0.0010615000000000208, 0.0009790000000000076, 1.5999999999988246e-05, 0.013711499999999988]], "SiloR Data Silo": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.108131, 0.771531, 0.754056, 0.835168, 0.818791, 0.825423, 0.8388, 0.828092], [0.004838320287960368, 0.02422218456062312, 0.0105403787829892, 0.030533305982520506, 0.021656003986577625, 0.031460301153464314, 0.040791682910449586, 0.04525996451120523]], "Serial Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.146664, 0.147444, 0.147044, 0.147544, 0.146233, 0.14712, 0.147371, 0.147469], [0.012220499999999995, 0.014508999999999994, 0.012212500000000001, 0.012936000000000003, 0.011791000000000003, 0.012781, 0.013305999999999998, 0.013061999999999997]], "Plover Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.132461, 0.854193, 0.866727, 0.866314, 0.857681, 0.856989, 0.823402, 0.828734], [0.00884033582821125, 0.05126164659426727, 0.05174375190837593, 0.038666016830746296, 0.02823636322585155, 0.03135882940346398, 0.019317541303178275, 0.03464988798763361]], "Taurus Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.126711, 0.750334, 0.748148, 0.789223, 0.804631, 0.812402, 0.808774, 0.805713], [0.007259209154966919, 0.013300518811936094, 0.01568296715123343, 0.01958172312812811, 0.025470195536482783, 0.03312297985789721, 0.036164912313825195, 0.03241622567309294]]}

==> revision/figs/Ln16-Tm0-TPCC-Lr0-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.10706, 1.07876, 1.93281, 2.07566, 2.06418, 2.04305], [0.0005510000000000029, 0.0016300000000000203, 0.016639999999999988, 0.05854999999999999, 0.054894999999999916, 0.04157500000000003]], "No Logging Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.167063, 1.55687, 2.79443, 3.90609, 4.99174, 5.86933], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.116885, 1.13123, 2.02147, 2.85129, 3.52932, 4.1272], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.138551, 1.30158, 2.48026, 3.19363, 3.17141, 3.15384], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Plover Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.12189, 0.197828, 0.199973, 0.196568, 0.1885, 0.187514], [0.0017189999999999983, 0.001406500000000005, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.110855, 1.15828, 1.6933, 1.7739, 1.68713, 1.69525], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.134356, 1.29909, 2.469, 3.42029, 4.2685, 4.73045], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.117016, 0.267033, 0.265159, 0.264112, 0.263675, 0.263193], [0.0013064999999999952, 0.0026935000000000153, 0.0033674999999999955, 0.003131999999999996, 0.0031624999999999848, 0.003095500000000001]]}

==> revision/figs/Ln16-Tm0-TPCC-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.418284, 2.5532, 2.56404, 2.55646, 2.58206, 2.57558], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.274729, 2.34397, 4.24213, 6.2376, 7.9609, 9.73201], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.128487, 0.12852, 0.128596, 0.128483, 0.128502, 0.128804], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Plover Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.41422, 2.26747, 3.93172, 4.02043, 4.02378, 4.02474], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.161084, 0.161431, 0.161603, 0.162042, 0.161593, 0.161931], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.128146, 0.128279, 0.128315, 0.128219, 0.128237, 0.1283], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.160623, 0.15994, 0.159862, 0.159617, 0.159719, 0.159321], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Ln16-Tm1-TPCC-Lr0-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.607146, 6.51973, 6.72989, 6.55104, 6.48924, 6.52989], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "No Logging Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.953331, 11.742, 21.6663, 30.334, 36.0266, 41.3694], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.661794, 7.25946, 13.0217, 17.9201, 20.5913, 23.4011], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.731751, 7.90112, 7.38594, 7.92903, 8.17932, 8.08214], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Plover Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.599199, 0.432986, 0.413764, 0.417837, 0.411069, 0.445119], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.509366, 6.35431, 6.35449, 7.30178, 7.43637, 6.84403], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.694944, 6.85256, 5.31318, 5.36696, 6.19761, 7.40116], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.630361, 0.898457, 0.899688, 0.949587, 0.974112, 0.970828], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Ln16-Tm1-TPCC-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [1.21876, 9.08216, 9.0909, 9.15388, 9.18095, 9.15403], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [1.18318, 10.541, 20.1057, 26.0232, 31.7627, 36.4603], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.631499, 0.63582, 0.632937, 0.635251, 0.634437, 0.636084], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Plover Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [1.47084, 9.45508, 9.66321, 7.97114, 6.88457, 5.76968], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [1.04188, 1.03565, 1.03511, 1.03123, 1.02872, 1.03117], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.635516, 0.637455, 0.637599, 0.637047, 0.636062, 0.638517], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [1.04235, 1.04598, 1.04072, 1.03982, 1.0421, 1.04079], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Ln16-YCSB-Lr0-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.227544, 3.37928, 6.5675, 9.23642, 9.94806, 9.33458], [0.0009579722798123602, 0.0008410443243704076, 0.0585634647199088, 0.5764180195540967, 0.33904224879307704, 0.2971177214880029]], "No Logging Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.292554, 4.65781, 9.43259, 13.8842, 17.4693, 20.7035], [0.0005430342735244255, 0.004047108707322934, 0.007092324489662407, 0.044866790490170845, 0.03406996070180079, 1.656775072911897]], "Taurus Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.237049, 3.66226, 7.05326, 9.96353, 12.3837, 14.5905], [0.0007560830348285551, 0.023018992641343286, 0.04402788989820981, 0.04173858965833271, 0.835214672338129, 0.8398746096888511]], "Serial Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.196323, 3.81222, 6.78778, 8.89409, 10.2736, 11.3057], [0.0003744302338220038, 0.04567368388908423, 0.07072142579633578, 0.1298179574121649, 0.08459540307973154, 0.1178320084791152]], "Plover Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.25508, 3.15054, 5.09293, 5.53393, 5.59771, 6.00381], [0.0011975453598460659, 0.001096458946893218, 0.026709362902672843, 0.0872491823584738, 0.0114724549344168, 0.13625041969354304]], "Serial RAID-0 Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.181891, 3.51594, 5.75347, 6.16951, 6.07219, 6.06296], [0.00019337700656145364, 0.0074053869281459905, 0.20052781818657142, 0.07576279312579626, 0.11052018709518896, 0.038378196356206914]], "Serial RAID-0 Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.195942, 3.68402, 6.46458, 8.15312, 8.61277, 8.40853], [0.0004732035033213008, 0.04613904372172823, 0.11265109438734545, 0.05099119335728472, 0.3651812487884154, 0.16281915885082138]], "Serial Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.191492, 0.996382, 0.960156, 0.9474, 0.940656, 0.940114], [0.00021273039797410637, 0.0036046714135965306, 0.004991170069900118, 0.002570973918360282, 0.0014996342517057126, 0.0013002709973950275]]}

==> revision/figs/Ln16-YCSB-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.350069, 5.3323, 7.17844, 9.53761, 10.9597, 10.8321], [0.0006207286041419466, 0.02185049859588752, 0.08234980186173299, 0.10197211198274898, 0.44416087365828294, 1.7876086008283683]], "Taurus Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.324723, 5.1072, 9.16891, 11.7537, 13.5474, 16.0464], [0.0023198771998151524, 0.012708535189653607, 0.055712380630839706, 0.16631164187218564, 0.08674884565354245, 0.1293443552004572]], "Serial Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.376809, 0.376814, 0.376634, 0.37705, 0.376812, 0.376608], [0.0005399154254757693, 0.0003973112409965516, 0.0008602001059185242, 0.00023272874052566731, 0.00023839463081201025, 0.00026413759040823506]], "Plover Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.422271, 7.16959, 12.1208, 15.278, 15.5889, 15.15], [0.0006200173832688594, 0.026121322069655645, 0.1298673169046006, 0.3246779053496286, 0.8119826859128356, 1.8323198726083705]], "Serial RAID-0 Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.473755, 0.474402, 0.473728, 0.474018, 0.474442, 0.475091], [0.003458244288010257, 0.0010854800269414877, 0.0005444391609720963, 0.0009228970088199852, 0.0007900448651113847, 0.0009415651272688837]], "Serial RAID-0 Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.376174, 0.376551, 0.37641, 0.376483, 0.376458, 0.3764], [0.00020269901057698322, 0.00023581961090819324, 0.0001715115804318242, 7.829857384822994e-05, 0.00026988557246030543, 0.0005115885933921011]], "Serial Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.474486, 0.472777, 0.467988, 0.471658, 0.472057, 0.472671], [0.0022045353755887425, 0.0023160722978544813, 0.000604842862972609, 0.0020862566689860843, 0.0027376954217411043, 0.0016640651696640011]]}

==> revision/figs/Ln16-silo-Tm0-TPCC-Lr0-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Command Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.09858389999999999, 1.01889, 1.8045, 2.58781, 3.29486, 3.93261], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "SiloR Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.099913, 1.24657, 2.2209, 2.20014, 2.18749, 2.1661], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.0912361, 1.06111, 1.90287, 2.09336, 2.08844, 2.07405], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "No Logging Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.129707, 1.49234, 2.69929, 3.81889, 4.83608, 5.85849], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Ln16-silo-Tm0-TPCC-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Command Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.264301, 2.14031, 4.14402, 6.09238, 7.74267, 9.53684], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "SiloR Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.155684, 1.41564, 1.49453, 1.54313, 1.52894, 1.49588], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.40261, 2.53287, 2.5861, 2.58102, 2.57663, 2.58201], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Ln16-silo-Tm1-TPCC-Lr0-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Command Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.61764, 6.72164, 12.1356, 16.887, 19.7596, 22.2299], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "SiloR Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.609147, 7.66119, 8.42024, 8.16231, 8.05087, 8.02437], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.553894, 6.27259, 7.37549, 7.22193, 7.11103, 7.09088], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "No Logging Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.882305, 11.0008, 19.9823, 28.3976, 33.4048, 38.376], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Ln16-silo-Tm1-TPCC-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Command Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [1.13457, 10.183, 18.817, 25.4819, 30.0527, 33.7099], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "SiloR Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [1.00565, 8.05987, 8.31589, 8.26156, 8.33285, 8.19556], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [1.20958, 9.07334, 9.24791, 9.21136, 9.21273, 9.20201], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Ln16-silo-YCSB-Lr0-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Command Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.20714, 3.22271, 6.15771, 8.84176, 10.9675, 12.8842], [0.0012643431320474466, 0.006264877404138915, 0.014533736232947222, 0.014492840378001257, 0.024251781148791153, 0.671695771081588]], "SiloR Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.224432, 3.44692, 6.59058, 9.14364, 9.68765, 9.59452], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.197283, 2.92169, 5.47477, 7.92991, 8.94369, 8.02861], [0.0001689999999999886, 0.008719999999999839, 0.0, 0.0, 0.0, 0.0]], "No Logging Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.252744, 4.04048, 8.04346, 11.557, 14.1675, 16.448], [0.0018335953752123338, 0.0045570921527755435, 0.008431138054194445, 0.01587793717360302, 0.003920317447464073, 0.04962965063570637]]}

==> revision/figs/Ln16-silo-YCSB-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Command Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.318074, 5.05426, 9.06482, 11.6505, 13.6723, 16.8623], [0.0010036567585030756, 0.06075458080580335, 0.002547185810959875, 0.050913936096994725, 0.041835338597357545, 0.7580801057056358]], "SiloR Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.326449, 5.18098, 8.58779, 10.7101, 12.0387, 12.2997], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.342224, 4.38649, 7.21846, 9.09073, 10.7608, 10.9119], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/RAM-YCSB-Lr0-Number-of-Worker-Threads-vs-Throughput.json <==
{"Serial Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.20642078739897424, 2.2121189381859114, 2.1520553516791305, 2.075772561630484, 2.0877266706846584, 2.059295781199125], [0.0005729660509827401, 0.0677795361409088, 0.003314716830473738, 0.02041656296492841, 0.0201831275635166, 0.020245955810039743]], "Serial Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.22671247266225433, 3.5086151263638907, 6.4529062402749116, 8.980160541539385, 8.969767402369047, 9.331611113812354], [0.0002483203814816891, 0.012988289624658589, 0.020331071358970384, 0.015499107815675981, 0.39069259962099384, 0.08398833830529066]], "SiloR Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.21616137743794006, 3.291428166744863, 6.270861184911918, 8.692437787164566, 10.32112135389272, 11.482525997905556], [0.0005313893004641127, 0.005548108557583366, 0.015085221855982494, 0.1956363895870215, 0.3072380400386962, 0.3626111983167848]], "No Logging Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.29354092547582983, 4.64720276473408, 9.39900331591576, 13.897517235616094, 17.411951859715245, 20.73687436550654], [0.0017753810715913992, 0.0063163773792492646, 0.019376703046720463, 0.05280029311335679, 0.039421847420969165, 0.03236697413784676]], "Plover Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.24131701172318043, 2.956735627501821, 4.8942421540010725, 5.3646325465789495, 5.521297092587479, 5.548323660300981], [0.0009437099678179588, 0.004222175950547571, 0.009374888934962747, 0.12245126389186177, 0.026975308121240812, 0.11105190293471995]], "Taurus Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.2054386457484472, 3.0717670633460106, 5.821433711943428, 8.151585050419223, 10.061383204861185, 11.678077315995473], [0.00045270609346958915, 0.0028843554024271098, 0.06496348545692068, 0.21781453760137678, 0.52760382671704, 0.243349040943684]], "Taurus Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.2192863836312948, 3.3667242123435472, 6.4331522373351655, 9.286085949737792, 11.800745517869403, 14.180839341565301], [0.0005535539218974075, 0.0037322680113389007, 0.009974584019291516, 0.015167119602215656, 0.5950619660383588, 0.5494311078621597]]}

==> revision/figs/RAM-YCSB-Lr1-Number-of-Worker-Threads-vs-Throughput.json <==
{"Serial Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.508241, 0.506486, 0.50736, 0.506364, 0.507719, 0.508721], [0.0022436476253339813, 0.0007022596860611431, 0.001455677925305666, 0.001157591465068729, 0.0005066394729544595, 0.001378871599855812]], "Serial Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.378544, 0.37821, 0.37801, 0.377618, 0.378403, 0.378288], [0.0011566684918333306, 0.006239433592527091, 0.0001735690704653998, 8.945141449723945e-05, 0.0004930080008365763, 0.00032456740440161896]], "Taurus Command 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.320447, 5.18599, 9.31918, 12.1258, 13.4753, 16.601], [0.000965823612260531, 0.1174238802610252, 0.300625663875451, 0.8552084458384008, 0.4018546451558491, 0.8342632626388921]], "SiloR Data Silo": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.437992, 6.35972, 11.1076, 13.9907, 15.4603, 16.1018], [0.004329659878866541, 0.13263219498757559, 0.24701872173762207, 0.8962013453398119, 1.1757219348364456, 0.34130404333965936]], "Plover Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.417231, 6.77738, 10.683, 12.6112, 13.4132, 13.5299], [0.00213302641021312, 0.02102981910684598, 0.08025752301186485, 0.4998238245177553, 0.5157007123538052, 0.6149889197285497]], "Taurus Data 2PL": [[1.0, 16.0, 32.0, 48.0, 64.0, 80.0], [0.416809, 5.84289, 10.0738, 12.8608, 14.6372, 15.1175], [0.0021791196999400076, 0.12294280288229782, 0.5877806109898109, 0.6561017214494174, 1.3077237889002236, 0.0654770294751438]]}

==> revision/figs/TPCF-Lr0-Number-of-Worker-Threads-vs-Throughput.json <==
{"Serial Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.04664396660291991, 0.21903579671365392, 0.20617044458026623, 0.20617739573551527, 0.21422365234914598, 0.2114870088564858, 0.20946807656270913, 0.2037619260549293], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.043657954479306135, 0.2956123295644528, 0.4833547024662493, 0.6398254965201154, 0.6456583968529582, 0.6581541714299762, 0.6335154685902094, 0.6649687978263449], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.04940727736257366, 0.3158029972914445, 0.5317323578340035, 0.6999659590386234, 0.7028902433099219, 0.6835843510790461, 0.7267748076907757, 0.7223019807635193], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.04661555530003325, 0.3081373947527599, 0.5038234804194412, 0.6693942782928678, 0.6760872304784152, 0.693499143983029, 0.7032756102649697, 0.7052952623897122], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "No Logging Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.052225866427124026, 0.30943576831437997, 0.5279400144786409, 0.6757674866997536, 0.7218956591879693, 0.7550562339719111, 0.7308454912375727, 0.7506078647743117], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.04300594342138083, 0.23299659719268398, 0.4163754025605591, 0.5286664398707263, 0.6051842604152217, 0.605618111007298, 0.6263649650354892, 0.6315930891327081], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.04538207166131662, 0.24426501530088973, 0.4353027947265682, 0.5551389303854198, 0.630118262418991, 0.6506430002071967, 0.6664275337737231, 0.6531220591373096], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/TPCF-Lr1-Number-of-Worker-Threads-vs-Throughput.json <==
{"Serial Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.0873531, 0.0872726, 0.0870341, 0.0869448, 0.0869892, 0.08713810000000001, 0.0870604, 0.0870774], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.0827423, 0.0822627, 0.08281939999999999, 0.0821982, 0.0822813, 0.082726, 0.0824282, 0.0826138], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.0641253, 0.0636258, 0.0638841, 0.0637019, 0.0636712, 0.0636879, 0.0635633, 0.06351430000000001], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.060782300000000004, 0.0604537, 0.060730599999999996, 0.0604655, 0.0603601, 0.0603285, 0.060526800000000006, 0.0600432], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.111487, 0.33585, 0.528246, 0.538137, 0.576077, 0.639865, 0.557335, 0.656842], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.0968065, 0.410197, 0.654189, 0.760558, 0.813546, 0.824224, 0.843496, 0.816003], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Tm0-TPCC-Lr0-Number-of-Worker-Threads-vs-Throughput.json <==
{"Taurus Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.0451828323310275, 0.37242444097640004, 0.37316521670140274, 0.3723117805924236, 0.3706327227367901, 0.36835725512099443, 0.36654057303291204, 0.36556943437439776], [0.0011436949858890863, 0.0007903234061483189, 0.0006450614087621653, 0.00036712643220485064, 0.0007870382550728416, 0.0002788720592747096, 5.309468973579978e-05, 0.0007160787646036115]], "Serial Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.1109856972731924, 0.46304114197602964, 0.4651908244014825, 0.46481781452285353, 0.4597162173925659, 0.4602882079776533, 0.45807967642386793, 0.4526914917764477], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.11204063340304751, 0.6477023361269688, 1.1480004684114995, 1.7286408205587132, 2.222515028270424, 2.512585356820444, 2.728617554069556, 2.971388284885231], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "SiloR Data Silo": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.04442805542844196, 0.37819035798593365, 0.37871445795541986, 0.37747866960001947, 0.3762048644059332, 0.3760467676624966, 0.3695998350357332, 0.365612466889866], [0.002219466234943339, 0.002284684297444467, 0.0018759766770287956, 0.0011223388417815616, 0.001725417376980981, 0.0018267338782303189, 0.0, 0.0]], "No Logging Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.13170753551493694, 0.8143288269241155, 1.458508001416382, 2.0227309407517517, 2.5231652405494045, 2.9504322263294234, 3.3219561499977757, 3.630934075229806], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Plover Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.045528011108834705, 0.23759845263428578, 0.26777911610359706, 0.28148782027515856, 0.2664614812098791, 0.2601534932284641, 0.2555527949596945, 0.25256236415315164], [0.0011954542277357594, 0.00044855354185686924, 0.0007754391530228888, 0.0011575936686849808, 0.0001316661758908877, 0.00044498783792126795, 0.0007468201301532584, 0.0014345153426621599]], "Serial RAID-0 Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.08713635096198531, 0.26972371580264454, 0.2750274727674555, 0.2804530196687658, 0.2734738025716825, 0.281163898939059, 0.2628697944491641, 0.27310887104887227], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.049806997883202586, 0.04933157085101613, 0.04887632650308004, 0.04815898262455942, 0.04785966492185888, 0.04705704323482494, 0.04542882933909165, 0.04381080089437753], [0.0013131407927838776, 0.0019150808392923331, 0.0021406678220342347, 0.0018689963760501853, 0.0019662155766063186, 0.0017447740185999663, 0.00180959770106175, 0.0012965696970152693]], "Taurus Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.10088587890264411, 0.6345818203538054, 1.1265494022867877, 1.5636767804117384, 1.9910644485760232, 2.283409225582184, 2.5366426530912607, 2.818528027034564], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/Tm1-TPCC-Lr0-Number-of-Worker-Threads-vs-Throughput.json <==
{"Taurus Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.12533872791218267, 1.231734198513843, 1.27007523027856, 1.260747352860043, 1.2782000429422202, 1.2755330643999423, 1.2773292019806193, 1.2740483442092485], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.6194942448984649, 1.0244972200363782, 1.0277793366631123, 1.0253780794100358, 1.0249331066985004, 1.0171812523187271, 1.0056151190674476, 1.0098749316513798], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.6155942331132243, 3.6489499254045374, 6.086812239736454, 4.786408476434051, 4.565282569898869, 5.346889764434817, 6.107227727422158, 5.828084389672007], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "SiloR Data Silo": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.13191585351535962, 1.3209881909729768, 1.3319113067554664, 1.34209771301964, 1.3422901541795342, 1.3465689515490704, 1.33724159631212, 1.3443003462062788], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "No Logging Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.7910328515943267, 6.014222372843062, 10.836763668205428, 15.109111716191155, 19.061564457555757, 21.150902942532923, 22.799927832817232, 24.956124359155258], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Plover Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.1304394897728918, 0.4245665812003523, 0.4310681835154714, 0.4448013567238456, 0.4456117567637742, 0.4503292929975559, 0.45546913261781957, 0.49510696388456876], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial RAID-0 Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.467722472193899, 0.988478746275099, 0.9992192643359948, 0.9792374745480947, 0.980413341085681, 0.8908014847686787, 0.9676839508026005, 0.9712737944236682], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Serial Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.14676012351331996, 0.14615197984042172, 0.1454676430720966, 0.14465888045268474, 0.14198667950787427, 0.1398534804084972, 0.13798310371310793, 0.1337318683159454], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "Taurus Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.5728984652050118, 4.026587130346491, 6.606399377189568, 6.740148262360847, 6.972825729047554, 6.942395708379882, 6.883709208934115, 6.848606868462465], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]]}

==> revision/figs/YCSB-Lr0-Number-of-Worker-Threads-vs-Throughput.json <==
{"Taurus Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.16785752253487238, 1.2050924715827591, 1.2349831177358768, 1.2576748952835866, 1.2738659496762659, 1.289635038501961, 1.2834708800314287, 1.276163084906783], [0.009709698968540433, 0.005875090903004778, 0.011786063046348771, 0.09445239702420438, 0.0038048822802499165, 0.005022906933230776, 0.0032898371903717937, 0.006358906212620318]], "Serial Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.2722777668866671, 2.6050207693696947, 3.733443761145911, 3.895923819296399, 3.8780607573866, 3.918851277725052, 4.001384147476879, 3.129644561939159], [0.0014098773661571917, 0.010451736338309647, 0.1626852246290722, 0.14938943567797858, 0.14926920565842416, 0.08000976748198152, 0.19733514357382376, 0.0037730378477791593]], "Serial RAID-0 Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.350890325719793, 2.7303474828208, 5.080086466393261, 6.933845161184935, 7.264976330334348, 7.619464883410547, 7.416527312922228, 7.4065269431823735], [0.0014889580740133912, 0.003682321184039994, 0.009311098521580963, 0.0939337299560381, 0.09346726595416399, 0.20499519077982642, 0.04022361311215983, 0.026755101766898104]], "SiloR Data Silo": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.17072032596200903, 1.2395751170005784, 1.2652195359293996, 1.281966302324033, 1.2950755194245025, 1.299622888611295, 1.2948928189165039, 1.3000114002632424], [0.011476536865828975, 0.02082898390126803, 0.018875775254712394, 0.02394058655742808, 0.011286396495284685, 0.01160949047179564, 0.015902512858944135, 0.014096449062284789]], "No Logging Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.3889923800714881, 3.0746847047746475, 5.945732015529721, 8.643974605758046, 11.21654852586724, 13.044307625194572, 14.896543674210491, 16.444697379278946], [0.002432657072586792, 0.009818081669938713, 0.018862308639718425, 0.012449479992574203, 0.012371480896047986, 0.004949773248258811, 0.03613863120114875, 0.0154937468725972]], "Plover Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.17100350557186422, 1.2233744769600061, 1.232161701927566, 1.254420682894147, 1.251550512005467, 1.2626077233337327, 1.2674105115753498, 1.276145279860252], [0.011549399261955327, 0.49692434994902723, 0.00961699794296909, 0.01357981368069518, 0.011227610691913534, 0.016756634330835206, 0.013459204171099215, 0.0018860875994831346]], "Serial RAID-0 Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.2941078434640414, 0.9883159745256733, 0.9956380311339349, 1.014667400694711, 1.0089661838557527, 1.0020848317462143, 1.0022931458829403, 1.0027508928528854], [0.0017447910874875128, 0.004404680618310175, 0.07191269746929613, 0.004454022290744208, 0.003750139480718895, 0.06247415952880059, 0.0029053868991631426, 0.04591688152164153]], "Serial Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.17172315022684628, 0.18253229942531196, 0.1812897141355267, 0.1813716535433071, 0.18083605583605583, 0.18027182120205376, 0.18074002936920064, 0.18100845625932857], [0.008578159310098102, 0.007755864004790322, 0.00901934309248964, 0.010960284701054854, 0.007897756027383712, 0.007658749554481259, 0.008711194907196115, 0.01092103671876879]], "Taurus Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.31640340731313743, 2.3967699733607373, 4.63369783192705, 6.704123878324533, 8.436225514779414, 9.70091805570467, 10.854963779300503, 12.01820359281437], [0.0013405307823368426, 0.0021891343747021496, 0.007811629731733823, 0.004516052663856757, 0.011621951439331913, 0.01294258338517435, 0.022837949607643942, 0.06945695829126465]]}

==> revision/figs/YCSB-Lr1-Number-of-Worker-Threads-vs-MaxThr.json <==
{"Taurus Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.126711, 0.750334, 0.748148, 0.789223, 0.804631, 0.812402, 0.808774, 0.805713], [0.007259209154966919, 0.013300518811936094, 0.01568296715123343, 0.01958172312812811, 0.025470195536482783, 0.03312297985789721, 0.036164912313825195, 0.03241622567309294]], "Serial Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.471845, 0.466801, 0.463983, 0.467865, 0.472054, 0.466155, 0.464543, 0.471915], [0.0020555000000000156, 0.0012725000000000097, 0.0026594999999999813, 0.0025894999999999946, 0.0028559999999999974, 0.004551499999999986, 0.0022574999999999956, 0.004042499999999977]], "Taurus Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.342986, 2.69659, 4.15959, 4.90496, 4.86903, 5.32484, 5.29821, 5.3114], [0.012682884670119644, 0.032220143113000345, 0.03608763038309203, 0.029180507573073878, 0.032823571814576936, 0.28082801929690376, 0.4714062483204436, 0.6176233655446227]], "SiloR Data Silo": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.108131, 0.771531, 0.754056, 0.835168, 0.818791, 0.825423, 0.8388, 0.828092], [0.004838320287960368, 0.02422218456062312, 0.0105403787829892, 0.030533305982520506, 0.021656003986577625, 0.031460301153464314, 0.040791682910449586, 0.04525996451120523]], "Plover Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.132461, 0.854193, 0.866727, 0.866314, 0.857681, 0.856989, 0.823402, 0.828734], [0.00884033582821125, 0.05126164659426727, 0.05174375190837593, 0.038666016830746296, 0.02823636322585155, 0.03135882940346398, 0.019317541303178275, 0.03464988798763361]], "Serial RAID-0 Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.476662, 0.476273, 0.475669, 0.468593, 0.474604, 0.475501, 0.443951, 0.47211], [0.0005949999999999844, 0.0004659999999999942, 0.010091500000000003, 0.011962499999999987, 0.0010615000000000208, 0.0009790000000000076, 1.5999999999988246e-05, 0.013711499999999988]], "Serial RAID-0 Command 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.489532, 0.483931, 0.480049, 0.485728, 0.485035, 0.484943, 0.486037, 0.484372], [0.0021710000000000063, 0.000837499999999991, 0.00148100000000001, 0.0014939999999999953, 0.002071500000000004, 0.0004804999999999948, 0.0011430000000000051, 0.0011645000000000127]], "Serial Data 2PL": [[1.0, 8.0, 16.0, 24.0, 32.0, 40.0, 48.0, 56.0], [0.146664, 0.147444, 0.147044, 0.147544, 0.146233, 0.14712, 0.147371, 0.147469], [0.012220499999999995, 0.014508999999999994, 0.012212500000000001, 0.012936000000000003, 0.011791000000000003, 0.012781, 0.013305999999999998, 0.013061999999999997]]}

==> revision/figs/contention-hddYCSB-Lr0-Zipfian-Theta-vs-MaxThr.json <==
{"Plover Data 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [1.93254, 1.91693, 1.77702, 1.73924, 1.9138, 1.93848, 1.58604, 0.960453, 0.821609, 0.577114, 0.440149], [0.10505902034359328, 0.05833400399614469, 0.021495894698497452, 0.00817317971579396, 0.06155082958191728, 0.11611714353282297, 0.07772400958948693, 0.0, 0.021506759697050317, 0.019954526877099563, 0.0030404763150240635]], "Serial Data 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [0.175379, 0.173769, 0.171234, 0.1698, 0.167741, 0.165006, 0.162739, 0.160311, 0.160236, 0.163753, 0.168064], [0.0008365000000000039, 0.0011720000000000064, 0.0005404999999999993, 0.0008145000000000097, 0.0005755000000000066, 5.9500000000003994e-05, 0.0004264999999999963, 0.0004065000000000041, 3.199999999999037e-05, 0.0007875000000000104, 0.0004219999999999918]], "Serial RAID-0 Data 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [0.735303, 0.726873, 0.732692, 0.734311, 0.732278, 0.733523, 0.727545, 0.727515, 0.753918, 0.785344, 0.781552], [0.003456500000000029, 0.014587499999999975, 0.0186365, 0.014771000000000032, 0.01404749999999999, 0.018466499999999997, 0.020804500000000004, 0.025539000000000034, 0.0010784999999999823, 0.008682000000000023, 0.03219300000000003]], "Serial RAID-0 Command 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [7.55995, 7.49476, 7.40982, 7.61742, 7.65847, 7.8384, 6.1239, 4.07811, 1.84347, 1.17486, 1.07479], [0.09064000000000005, 0.15254000000000012, 0.026784999999999837, 0.08876000000000017, 0.02497499999999997, 0.007845000000000102, 0.06408999999999976, 0.013479999999999936, 9.99999999995449e-06, 0.007774999999999976, 0.00045999999999990493]], "Serial Command 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [3.69889, 3.69181, 3.63037, 3.60256, 3.5841, 3.60459, 3.53877, 3.40837, 1.8891, 1.20076, 1.13017], [0.02299999999999991, 0.019939999999999847, 0.00977500000000009, 0.018504999999999994, 0.014575000000000005, 0.012075000000000058, 0.0011149999999999771, 0.00611000000000006, 0.0014049999999999896, 0.001435000000000075, 0.012319999999999998]], "No Logging Data 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [16.2122, 16.1897, 16.1526, 16.3599, 17.6589, 16.6714, 8.10009, 5.23288, 2.36878, 1.58404, 1.56072], [0.07256505127584978, 0.04484434808931325, 0.019761972461157233, 0.046860454780360904, 0.02753256657527968, 0.27288550712707327, 0.007239522697587863, 0.0, 0.014451976412319056, 0.008199643623692118, 0.0033043103163393427]], "Taurus Data 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [1.52307, 1.55822, 1.56695, 1.58975, 1.64698, 1.61984, 1.77618, 1.12762, 1.30883, 0.816508, 0.712728], [0.004937342965154005, 0.02271942927686927, 0.03463042689119886, 0.03986708500337921, 0.05641271389402295, 0.059020055536703385, 0.042941660424347855, 0.0, 0.0032174558617364354, 0.012633675034956743, 0.006654286905613729]], "Taurus Command 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [11.1646, 11.0561, 11.0774, 11.0983, 11.105, 11.1141, 5.68831, 3.69395, 1.70213, 1.08049, 0.947899], [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]], "SiloR Data Silo ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [1.76265, 1.77158, 1.79275, 1.76142, 1.79208, 1.80629, 1.96703, 1.26382, 1.18254, 0.6323, 0.484265], [0.022125358000870135, 0.011071435719403722, 0.0121635630744724, 0.00836090904148587, 0.02839380722778974, 0.00875488562016783, 0.015355968076144094, 0.0, 0.01937435418278501, 0.003733008200127892, 0.01234894198796894]]}

==> revision/figs/contention-hddYCSB-Lr1-Zipfian-Theta-vs-MaxThr.json <==
{"Serial RAID-0 Command 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [0.463983, 0.464498, 0.46979, 0.486645, 0.565649, 0.669945, 0.856887, 1.03747, 1.66486, 2.37764, 2.74109], [0.001577999999999996, 0.0014405000000000112, 0.0014339999999999908, 0.0024684999999999846, 0.0035614999999999952, 0.0015105000000000257, 0.005321499999999979, 0.0006299999999999084, 0.005269999999999997, 0.010464999999999947, 0.016049999999999898]], "Serial Command 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [0.464218, 0.465755, 0.468747, 0.488259, 0.563357, 0.67207, 0.857665, 1.04461, 1.65118, 2.32251, 2.58233], [0.00208750000000002, 0.002460999999999991, 0.0021240000000000148, 0.0030775000000000108, 0.0012544999999999917, 0.002907999999999966, 0.006687500000000013, 0.009079999999999977, 0.010020000000000029, 0.0035449999999999093, 0.011869999999999825]], "Serial Data 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [0.143319, 0.141941, 0.139004, 0.137324, 0.135806, 0.133548, 0.131646, 0.128238, 0.126954, 0.125997, 0.125431], [0.000677999999999998, 0.0005745000000000056, 0.00031049999999999134, 1.0499999999996623e-05, 0.00039300000000000446, 0.0005445000000000033, 0.00080100000000001, 0.00018649999999999223, 0.0005470000000000058, 0.0005705000000000016, 0.0006704999999999905]], "Serial RAID-0 Data 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [0.465965, 0.468242, 0.469588, 0.466146, 0.466524, 0.450804, 0.467735, 0.469, 0.47068, 0.476675, 0.482684], [0.012821500000000013, 0.0007359999999999867, 0.014356000000000008, 0.011646500000000004, 0.012676999999999994, 0.004816999999999988, 0.00037850000000000383, 0.0007899999999999852, 0.0004954999999999821, 0.0014264999999999972, 0.013114000000000015]], "SiloR Data Silo ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [0.75117, 0.738868, 0.75599, 0.742254, 0.778283, 0.759899, 0.791612, 0.878028, 0.703811, 0.757664, 0.760619], [0.004995862577062041, 0.02449984066614854, 0.01785212835739449, 0.013955437801166336, 0.014514666398738421, 0.00707046063248751, 0.0030908085601595537, 0.0, 0.026301556341783255, 0.015152093812040935, 0.015605268939261093]], "Taurus Command 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [4.03237, 4.08512, 4.02282, 3.84804, 3.51564, 3.20165, 2.35559, 0.787068, 1.05666, 1.27761, 1.34582], [0.04815162810216165, 0.0387412243826478, 0.013791614199296028, 0.015996505868470186, 0.021431068309556756, 0.03651188786622182, 0.012379020783388223, 0.0, 0.0, 0.0, 0.0]], "Taurus Data 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [0.655582, 0.686577, 0.640248, 0.613274, 0.712605, 0.713148, 0.678742, 0.780819, 0.680331, 0.684717, 0.770729], [0.012802877827530298, 0.029645495175864806, 0.007015804016647006, 0.006504271434133772, 0.007442240000310571, 0.002805834041183958, 0.010648493727596688, 0.0, 0.007829475376209254, 0.012097012202284575, 0.04297574111312361]], "Plover Data 2PL ": [[0.0, 0.2, 0.4, 0.6, 0.8, 0.9, 0.99, 1.05, 1.2, 1.4, 1.6], [0.825791, 0.850292, 0.840902, 0.814779, 0.796445, 0.789718, 0.694141, 0.694941, 0.497774, 0.381213, 0.318389], [0.005322899857116353, 0.01153672230555785, 0.01704988656853766, 0.0358573033503017, 0.01319649683312455, 0.024862055510802457, 0.0045381410535837545, 0.0, 0.025622510883986364, 0.02654527672152284, 0.026106890793215654]]}
